Electroweak Breaking and Higgs Boson Profile in the Simplest Linear Seesaw Model

We examine the simplest realization of the linear seesaw mechanism within the Standard Model gauge structure. Besides the standard scalar doublet, there are two lepton-number-carrying scalars, a nearly inert SU2 doublet and a singlet. Neutrino masses result from the spontaneous violation of lepton number, implying the existence of a Nambu-Goldstone boson. Such "majoron" would be copiously produced in stars, leading to stringent astrophysical constraints. We study the profile of the Higgs bosons in this model, including their effective couplings to the vector bosons and their invisible decay branching ratios. A consistent electroweak symmetry breaking pattern emerges with a compressed spectrum of scalars in which the "Standard Model" Higgs boson can have a sizeable invisible decay into the invisible majorons.

==> cover.txt <==
Dear Editor

We are resubmitting a new version of JHEP_288P_0819 having addressed the questions and comments raised by the referee.

1) Lower limit on v_\sigma

v_\sigma could be lower but this would imply a lower value of v_L (see Eq. 5.3) and those are more difficult to obtain as is explained in section 6.3. To clarify this we add, in the paragraph after Eq. 6.1 the follwoing sentence:

"In fact, to comply more easily with this constraint we have sampled
$v_\sigma$ values above 1~TeV, aware that lower values could be
possible."

2) Notation.

We thank the referee for noticing these inconsistencies. We made a complete review of the notation and we think that now no confusion arises.


Jorge C. Romao
 

